Theoretical distribution of the ammonia binding energy at interstellar icy grains: a new computational framework

The binding energies (BE) of molecules on the interstellar grains are crucial in the chemical evolution of the interstellar medium (ISM). Both temperature programmed desorption (TPD) laboratory experiments and quantum chemistry computations have often provided, so far, only single values of the BE for each molecule. This is a severe limitation, as the ices enveloping the grain mantles are structurally amorphous, giving rise to a manifold of possible adsorption sites, each with different BEs. However, the ice amorphous nature prevents the knowledge of structural details, hindering the development of a common accepted atomistic icy model. In this work, we propose a computational framework that closely mimics the formation of the interstellar grain mantle through a water by water accretion. On that grain, an unbiased random (but well reproducible) positioning of the studied molecule is then carried out. Here we present the test case of NH$_3$, an ubiquitous species in the molecular ISM. We provide the BE distribution computed by a hierarchy approach, using the semiempirical xTB-GFN2 as low-level method to describe the whole icy cluster combined with the B97D3 DFT functional as high-level method on the local zone of the NH$_3$ interaction. The final ZPE corrected BE is computed at ONIOM(DLPNO-CCSD(T)//B97D3:xTB-GFN2) level, ensuring the best cost/accuracy ratio. The main peak of the predicted NH$_3$ BE distribution is in agreement with experimental TPD and literature computed data. A second broad peak at very low BE values is also present, never detected before. It may provide the solution to a long-standing puzzle about the presence of gaseous NH$_3$ observed also in cold ISM objects.

==> data/Correlation.dat <==
BH_0	ZPE	Deformation_TPD	BE_e	MinDist_N_HO	Angle_N_HO	N_mol_model	xtb	b97d3
12.664283600220553	6.876189039390812	5.188898454264631	24.72937109396927	2.41197225816426	170.8204499052997	6	12.013331411215226	15.295176375746056
12.817648834281108	3.581184364157715	0.4329170982343556	16.831750296878397	3.349152529318574	86.1947406749745	7	14.264410342456607	13.634788120398234
13.469867959142011	4.778413154521249	0.007076084716630795	18.255357197503088	3.443812219269512	74.87209808474202	4	13.158338972351906	11.964930346900076
13.586627390037126	4.337328863334736	0.534143763971487	18.45810001725006	3.1968374282986303	111.27164879070376	8	17.594964311221304	14.270708070053452
13.611222137059915	3.6914554369543984	0.2948551761922573	17.597532750561022	3.296459569739784	95.88416016190364	7	17.62775682775494	13.826339778136326
15.319689971525635	4.360958378934042	0.6568335920862405	20.33748194252727	3.295396766197054	80.09924130701856	5	17.738553000838458	16.388880390457317
16.72224388296198	4.807293673587137	0.6439194143501992	22.17345697147762	3.145442325957512	123.37155069643391	8	19.051776457889595	17.645272330323277
16.90094945115879	4.9490707671828185	0.5069244049457173	22.356944623343296	3.1390908698981623	120.62011160958744	10	18.394692138949686	18.016172378015415
18.047701928532145	4.2086792784053335	3.065499465482663	25.321880673091744	2.8697263772961006	115.48430983864546	5	14.830809831374719	15.345305566012268
20.07338583894054	4.192926268005799	3.070672651623205	27.336984758401655	2.685339178809261	115.34405676871526	8	24.761533841952467	18.460621640602962
21.16972303284245	5.4347885878346816	35.60884421133707	62.21335583192092	1.7549966133537125	173.57921763548302	8	19.1642792070672	24.611037837178742
22.16213482896554	5.660581736894415	36.24470347690871	64.06742004280599	1.7714237614769088	167.75943448312952	11	24.282721091171258	25.568669798167797
22.197680170807182	3.8017265097508615	3.10308779262557	29.102494473034373	3.030912110144733	114.255084201197	9	23.70876015705832	22.446122377072147
23.523136465296226	8.819060321998338	22.094642402313642	54.436839189888026	1.812815002666571	164.97459283605966	7	23.287340874019378	27.383247792885392
23.59275029424675	7.498432950171844	24.10257628081647	55.193759525067144	1.8080679276249552	165.5707750057553	5	22.637214134929604	26.730943171202245
23.73378218111799	8.118051359219695	21.47452711177456	53.32636065257862	1.8997952474027304	165.2226707700366	6	20.366050115503384	30.16160230095353
24.29750440373959	5.760350802758143	27.7627894283591	57.8206446352859	1.949042473631604	155.6616796751482	12	21.974274946927586	26.11057117129942
25.343951312776383	7.057348658985332	19.742876540741584	52.14417651181306	1.8416285854028769	169.00234843331538	9	27.05813897351556	29.9580476581842
26.438345393695716	5.335019521970952	2.0837115580779586	33.85707647320361	2.9471601248189754	110.75397708755874	12	27.17360853958051	24.53013948762191
26.658521628115	8.606394681604815	13.582945926631847	48.84786223657554	1.894839896285436	169.25161729565676	7	27.424186425088504	29.564255763369136
27.57272699771496	9.120993021322496	27.642137622788624	64.33585764227381	1.7988765408965677	161.0008861268755	8	27.537975670227034	32.46846999460305
27.68994370618446	8.80593281333213	12.359092424038735	48.854968943480706	1.9472378830746389	156.1806561281295	10	36.676191982707294	30.016815389527213
27.986813627392756	9.131495028255593	36.20651550314135	73.32482415834197	1.819578750480451	151.13924406554162	9	27.903498021339274	32.77772316906552
28.03090188433236	4.886058725584818	3.230218414374095	36.1471790236943	2.950769475386548	117.55379735545912	11	30.82846448216496	26.79531387017649
29.13251918813674	11.184637383659656	6.455346051533604	46.77250262356319	1.922346584279484	149.13443401508073	3	21.763762218146148	30.943333837385637
29.35338186017365	7.999903781223319	29.522689266696034	66.87597490729084	1.7587018637819205	172.29747940750173	11	24.25909157539654	40.8779509947311
29.48644259794674	6.548001322734237	33.1168049671362	69.15124888794774	1.858278983156458	173.66413128254445	10	28.967298813653038	33.69599856835684
30.07178057116318	8.118051359219622	4.98767382613841	43.17750575618542	1.834510766104685	171.48059948537136	4	26.23388895920494	33.31849612081518
30.277776919927444	8.992343436393096	24.817476406376233	64.08759676204386	1.726732122804229	172.15463021110952	9	28.28563979855308	35.60102318241695
30.663429410504918	8.007780286423014	28.516384699276948	67.18759439596236	1.7613019134449948	173.36810410079366	10	24.680930938894925	41.60416950417404
30.730381188415485	6.5978858556658855	22.666837030095774	59.99510407507259	1.8271412550736192	165.92582244196612	10	29.379765136182876	36.514603021139244
30.791761984557034	10.5098834382135	14.11506462033014	55.416710043305905	1.8608781396332752	163.86587348845498	11	36.905188243938504	35.659354600112096
30.952119604237872	9.254893609718485	16.66365715591176	56.870670370054675	1.7793209185644392	168.83873714775387	5	28.033985457706592	34.51144979533139
31.334848063176914	10.121309181692114	34.52594719408315	75.98210443887757	2.023385275939805	167.6147241950275	6	32.58376992118474	34.15628651423451
31.549495101365398	5.5608126710308285	17.58846249739051	54.69877026948825	1.903651099973154	165.11546134441386	11	35.73166773422564	37.07205685043084
31.671601066870352	10.57814648327816	12.941555817799477	55.191303367462915	1.8779564281923584	164.69453936364542	6	23.620280748805605	36.817219038356164
31.925974298700744	9.966404579430076	15.034837447912825	56.9272163256519	1.8745049637816384	154.698254111014	7	33.49195722573401	36.15083712263377
32.00340805592845	9.669722883572504	8.249170097813614	49.92230103685752	1.8359215971402485	172.6867071195189	4	28.30559361181581	35.02166998785284
32.07339014043234	8.889948868796179	13.8360150193646	54.79935402863042	1.8619188135643832	153.2762549452514	6	27.460234563708983	36.30100977594836
32.314556258833015	11.121625342061655	14.446227174978471	57.88240877583584	1.859133771104436	164.84795081980118	7	25.47924099600604	37.967989041103806
32.508721994243636	7.6270825351013185	17.208373240283095	57.34417776975863	1.9213607399626964	148.2346954054309	6	27.851854402387115	35.23480012112021
33.00107538963263	8.826936827198143	5.821168014362124	47.6491802305213	1.857373595454884	159.49494749271128	3	31.71858833489345	34.39373697417378
33.03382797273306	6.015024470883619	22.121227718797183	61.1700801623579	1.8286969109193576	174.97127594688004	10	36.437980210602134	35.568327745879664
33.09977428304727	8.719291256134683	16.86233461120868	58.681400150465244	1.8278210125857508	172.58364759298726	8	30.101620582583294	37.577321817688954
33.27016574594333	10.819692642737428	21.528607522586952	65.61846591141696	1.849062363120563	169.4748125506433	10	41.07642786771015	36.084029586408384
33.549914512019875	7.834497172028331	31.601339426933233	72.98575111075755	1.7201090011813205	165.57691577985085	8	36.95318241537871	37.900385544585376
33.71237926278464	9.349411672115554	12.249541708459557	55.311332642725446	1.8803227880917148	152.74167522795756	8	31.050371888960978	38.0307479915013
33.971592000430896	8.882072363596485	25.212782605305218	68.06644696940721	1.7574776250222932	170.9065387250475	6	32.01603142626796	38.85603617268225
34.050247720895555	9.005470945059303	11.105805685858318	54.16152435259669	1.840484404854874	171.5774515325718	11	37.15340317762284	37.831385772649426
34.0714392224567	9.120993021322496	10.888119797021774	54.08055204011072	1.852576258603408	168.8124905147308	8	34.04483538058353	38.702445288056914
34.20754808612865	5.910004401553523	22.403504008445598	62.52105649610909	1.7962154875632268	162.85290772066105	13	37.2432215921841	40.194970900929064
34.24360262059268	9.934898558631078	11.765039153580416	55.94354033265494	1.8486948042978864	170.84722591363567	7	33.023909031847026	40.468991735921186
34.63321810098621	9.50431627437752	7.559327530125641	51.696861905013655	1.8243083577863144	167.34395208876563	5	27.97719585490613	37.8296122260558
35.30648206384324	9.031725962391862	7.867489242199514	52.205697268304036	1.8500747535440287	168.02835498558878	6	34.73799409316843	39.31370604785908
35.533969244096546	10.67266454567538	12.997113868105346	59.2037476576721	1.8676332799958344	152.41227598382264	10	30.515635950543277	40.716682927784746
35.83312079188842	8.328091497879964	7.707569044729699	51.86878133390111	1.8599825296859644	168.3560543558065	8	35.531210676843486	38.37392141291053
35.87272542448147	9.55682630904264	10.10232699405341	55.53187872696189	1.8905953722981024	169.5985239146532	10	34.31967290194543	37.93704602929862
35.907535946244515	9.596208835041336	9.516386638512778	55.02013142000387	1.8627594486138035	159.06020021130624	6	41.28334365908956	37.754046557792634
35.97238302208247	10.727800082073683	10.683245129139396	57.38342823249337	1.9076278863368503	159.4160043776511	10	35.2380471531775	36.27854418066462
36.14913403069918	10.454747901815344	12.553596509130768	59.15747844106696	1.840376416884872	170.0193543808786	11	39.62977641278394	41.37032719604543
36.27723604364667	7.900134715359659	27.806564242365166	71.98393500124091	1.728432430423012	169.99665850359813	8	37.262414009906095	44.583610983531685
36.51519484616926	11.326414477255412	23.240556675464696	71.08216599808716	1.7618472379309735	163.0329918006474	8	35.855276356049785	42.80657523190828
37.74702390584154	9.441304232779444	11.701990798886673	58.89031893780613	1.7940922292691643	173.42497481225186	7	33.49644683380936	43.282551834194244
38.28079854763088	8.637900702403815	5.932998257548715	52.851697506874515	1.8522628682381987	164.7228054111501	8	37.55061533507936	40.116622106109446
39.68301059493573	10.530887452079623	8.304075122734107	58.517973169992	1.7933778195826444	166.62554290633085	5	36.778639060542666	43.81820199058969
39.76831146341456	9.015972951992326	7.450737282101409	56.23502169752696	1.9135139494294264	168.76037655002926	8	39.537542536608356	41.405793919812744
39.97218935232884	9.312654647849971	6.002068851136166	55.28691285172538	1.8838196182347184	175.1339114427366	6	35.35370050462946	41.44261007569931
40.75419893740667	9.927022053431308	9.04201027836895	59.72323126888979	1.795435860307463	175.53475297231108	7	37.836873789021475	43.00382235897706
41.453141459798	9.9769065863631	11.102650187655001	62.53269823316318	1.829583439458556	167.93016343300718	7	36.412775394112515	46.75388909792827
41.76518742090804	6.970707101787956	8.346146329073468	57.08204085167618	1.7640221764450694	177.14481614393588	14	39.83608833891884	44.17084092141646
41.921401108530205	10.523010946879854	10.068753232467452	62.513165288176	1.7897420640840962	169.80999420301936	7	39.88129947849987	47.691321186531496
43.589012749404375	12.544647281484991	14.107352185073413	70.24101221689557	1.736372204150366	169.03007566384633	11	36.844066563393014	49.226779732109705
43.798324288060975	11.964411398436056	42.730247593347926	98.49298327993822	1.660115845801431	171.88572896204172	9	39.85690856769165	52.64217352633051
44.45355776214575	10.75668060113943	13.883414367509847	69.09365273055252	1.799716017466367	170.23431073462348	8	45.580029755736774	48.54788088651198
46.69099804394704	10.764557106339124	8.763567532944062	66.21912268367795	1.7520744748654378	178.3167730693368	9	42.064876760384344	49.62432005652117
47.13323132561099	11.583713647114145	8.82843232007475	67.54537729252006	1.8531160725594067	176.37187250349635	9	45.190720358830816	49.25637037524742
50.5915859048943	9.942775063830776	7.429570135496197	67.96393110440785	1.784062622978521	172.10594896356895	10	49.56541011197484	54.44611068924108


==> data/Deformations.dat <==
Deformation_CAL	Deformation_TDP	BE_e
9.26184118727219	9.053271491864109	62.12483439282422
9.67120360655256	9.52625096374806	62.960951544700734
10.555407669807062	9.529016902307788	60.68332256314405
9.681093535251925	9.535634423117267	62.97489358155955
1.1096088061741955	0.8422748790579886	24.60191275741854
9.700391490258145	9.551305477464721	63.012807940685065
10.562248340681046	9.536292488496311	60.687301871896565
9.8932258022256	9.728047381342401	63.22410020961562
11.055558862307253	10.40122408178476	58.4213218473094
12.078733797060034	11.037820939061273	59.03980223301281
10.563592100552947	9.538487952003884	60.69185577261142
3.462925698150632	0.830340092937159	24.001243342353096
9.263782810320738	9.05688295277117	62.11767203059231
12.96311935995151	12.357101984553678	72.53956541965536
9.654903417576943	9.51035654541564	62.95940163751403
11.04623694063691	10.389014990626302	58.42121447031928
27.518528365447025	27.355516048938586	60.134110214725816
24.747809236324954	24.7326634542763	73.14910585517198
28.160128065178213	31.912820360443252	73.2109478473916
12.849570274685528	12.64359161106203	62.38547576233651
10.848144998439022	10.00817179420156	58.57163694487736
18.062888046909187	17.581627353693666	55.471684726320895
12.994840160097084	12.378843205921365	72.57196494981814
27.96525090145918	27.719736505262425	61.29993237446079
12.989492545858045	12.37288423054807	72.56509364865705
57.101783061521	39.60384591289272	105.22968769037621
6.4928667738971315	6.447683587719708	55.41090093204056
27.976326078867885	27.735018810688835	61.33435654561939
10.857849721213306	10.021972867065463	58.58143796038303
57.099281018502786	39.61095637957295	105.22902246643167
-5.538098237086699	7.208843519703168	69.01934270154906
27.808356950991286	27.629949726116504	60.554232617963244
-1.0865687026937825	4.4085067926619175	27.26707684469449
17.33761281807853	17.253770686448096	56.21503435170221
17.457685375955116	16.990446671787684	60.41801572758543
12.989230063960093	12.376147914803722	72.56423442857238
9.048877050747878	9.201382221632239	61.323565273924736
2.83477157362744	2.7803539334665395	25.994822124630304
15.635309434820426	13.909802598123209	61.02514031454567
9.243204380118158	8.395830891263662	67.33735037069555
18.072206842023885	17.591436333394466	55.47905952390165
-5.538649632437324	7.212355556920555	69.01973115946589
17.528320985498436	17.048919570206674	60.497114030711295
12.995096963616596	12.381419040809092	72.57255454005424
23.126301159524566	22.21664055733717	68.41088594324738
11.078916101126682	7.7945845449530475	59.29555290567537
33.43670528476569	33.10062105451797	64.09534090506898
9.23583465454359	8.391480149133415	67.32883709286183
12.789962508111024	12.132441104228656	52.06909916911857
11.113359167131337	7.804927427273014	59.31790182419946
33.40135738177507	33.06383785063721	64.06172831698467
19.73716938431906	20.347572225352177	68.63333062205531
17.454789074020265	16.989136215229244	60.4110142236901
5.455258983941186	5.599523454678176	53.61723860056251
22.894804227847157	21.650418065653863	68.80312498972813
0.7711888735932872	0.6013481595591829	18.363493808754132
15.194386304815085	13.161676386367864	58.84815561389902
9.239620193426253	8.395915726238302	67.32921993806693
22.9453609952078	21.717089456745075	68.85733785008321
0.549583646694207	0.5094671405344752	19.712254148343668
15.124787889158124	13.123789499539603	58.79986692183641
21.39763423133181	15.438150341100233	59.84056370655128
41.212818187834486	37.93867533200722	70.01212192028876
11.074346588247732	7.793642970863655	59.28988566191945
12.808372310341534	12.362586769453822	59.30797500861317
18.640091847079855	18.23069450261187	73.25695316629678
12.806779569812624	12.145140740412497	52.081137835254
11.10861378956429	7.802755017178986	59.314693974378045
8.864264355140747	8.832427640513522	56.776243088245
34.98857330061179	34.17833918147126	77.15156147210153
2.7894634950249197	2.5650504354628945	29.64207220112185
6.075806657560086	6.063774293039753	51.32775437547825
2.7866229985339497	2.5681462615731534	29.647416970052724
12.810627390032192	12.146237417917302	52.08211938702373
10.316529287281174	8.150538314727847	61.792386484018515
12.794612106863225	12.134312716914017	52.07062837637125
4.492057517463976	4.3326735600119655	46.1841187022938
12.810616323775829	12.352812579092651	59.31082204082474
22.552037665270426	21.896469408662217	72.54791478505406
14.139506592311134	13.563313404259532	60.64444809839529
19.71622829685037	20.38515059816993	68.56404378618551
8.865535467366684	8.833552789997777	56.7773052548407
34.98786230276285	34.18113379251774	77.15468025340512
15.16001930771	13.145304490515004	58.82746170688707
13.331706142157653	12.434537288410624	60.58820692150024
13.40844018261931	13.040768343168104	65.24971403546829
12.778428234764336	12.300710230637497	74.81465218187172
10.333162420778653	8.176345777780401	61.806843585381245
8.920563464875475	8.886781262695884	56.831055554798475
19.712221925751077	20.379668742937266	68.55709010913702
1.9496859828633293	1.8239183690337701	32.589662540094984
4.490919596105506	4.330407358229597	46.182480681144256
12.804803753443	12.3572437569019	59.305717724834714
19.753385449945565	20.40829565102473	68.38577176486248
12.154204305695174	11.689602665667406	74.4130873115704
17.55234478159486	15.508432319134458	59.10898588262175
13.334296613704566	12.441363274494716	60.59818127798476
9.86314851886057	9.03922433732269	70.35572036627701
12.727711572035643	12.26033723927384	74.77581026452319
17.552962530084027	15.50603320640758	59.10721708385589
13.363805284787638	12.458086658044204	60.61165669266253
13.326868730904232	12.427563131169038	60.58046741227447
31.62301888293263	30.82556495200813	75.92562556495123
23.25889547380608	22.445513597036157	72.39305674415517
12.654930921848816	12.210080585175612	51.803427313281446
10.173816981863116	9.862510126104834	58.2485816524753
20.597172662619954	20.365875144081535	57.31798377174886
19.754560007948616	20.406245231540698	68.37975028628466
12.65114289567208	12.205806502460177	51.799417316093226
9.084089008824652	8.822405687314097	66.40877829505636
8.867791238273954	8.833568403001363	56.77702493146887
21.768524453057704	20.63522033098089	64.63972451018194
1.9504329953141273	1.823411586331682	32.5900441322601
4.488184852734379	4.327266134417967	46.18080704775062
31.569839440684767	30.756564847777646	75.8785396688962
19.758352171892177	20.40026556106511	68.38163148972181
10.263573135497692	9.981620672606137	57.73621436160169
-8.097978070430914	7.130713804528324	62.15489393618163
9.572034596265851	5.807398596670844	49.46750053355515
9.85210947134356	9.019918279997396	70.34137863115365
1.9527863741149503	1.8231632553459067	32.58922508347925
22.55704702557392	21.89951284534006	72.553235610713
-8.363875788105982	7.065206121100376	61.97980709235719
13.389238441451157	13.328817733266588	52.206819035888195
30.901118949320015	24.33620398939788	77.77156344413888
10.182198829144586	9.869163843797226	58.25485644511521
23.11430021021358	22.775578598238173	57.726861988735244
19.755116465156934	20.401093984158813	68.37536867229967
6.207782604593045	5.528996980220215	57.02379867046054
0.5291668279804695	0.5011426746603184	21.651875965029113
21.75912117366957	20.6519882077103	64.63849523557094
15.98471600983412	20.844212455815228	66.49733578569308
23.22522925434927	22.4144603909925	72.36687666751526
27.458119911022695	26.54215772060091	69.01675572080275
19.756173893713836	20.40422805457246	68.38384103142315
10.258937245004429	9.97605886973609	57.73085087587106
2.673742105944223	2.6429049041224877	35.2115929451599
13.46470953856811	13.402729731650066	52.28457626147752
32.73555113220715	33.39519483421025	80.00823836528261
30.937959412173274	24.390946185010772	77.77406254374064
10.765663330031083	10.486579661891687	63.24679910238684
27.459483142003226	26.54595512353434	69.02594421645543
7.4018394284590805	6.219941932781783	55.77609822944403
0.6100446537289684	0.5361179970461406	17.70033770970999
10.791370281099036	10.500087520096908	63.28577138603938
25.40561509574937	7.25100877041707	72.51604643818158
13.460347284767272	13.398514913912816	52.27971437917475
6.9496132358333185	6.915409777012307	49.554013730944355
0.281409966497786	0.29641116420844593	18.33668576625998
32.726994154398724	33.40750096798766	80.01071593575905
6.961455873481642	6.930473889724846	49.5687606325773
24.590543507561264	22.460448536246673	64.91083004347982
2.805417910127442	2.818455674174232	22.92983471772116
7.431500178427818	6.231311268882564	55.80488123488326
6.964269217893781	6.931584279965862	49.568702068031456
7.399923449990925	6.205388330289192	55.76346376637564
6.569994530667032	7.180713182549335	54.69407139650525

==> data/Deformations_0.dat <==
Deformation_TDP	Deformation_CAL
9.053271491864109	9.26184118727219
9.52625096374806	9.67120360655256
9.529016902307788	10.555407669807062
9.535634423117267	9.681093535251925
0.8422748790579886	1.1096088061741955
9.551305477464721	9.700391490258145
9.536292488496311	10.562248340681046
9.728047381342401	9.8932258022256
10.40122408178476	11.055558862307253
11.037820939061273	12.078733797060034
9.538487952003884	10.563592100552947
0.830340092937159	3.462925698150632
9.05688295277117	9.263782810320738
12.357101984553678	12.96311935995151
9.51035654541564	9.654903417576943
10.389014990626302	11.04623694063691
27.355516048938586	27.518528365447025
24.7326634542763	24.747809236324954
31.912820360443252	28.160128065178213
12.64359161106203	12.849570274685528
10.00817179420156	10.848144998439022
17.581627353693666	18.062888046909187
12.378843205921365	12.994840160097084
27.719736505262425	27.96525090145918
12.37288423054807	12.989492545858045
39.60384591289272	57.101783061521
6.447683587719708	6.4928667738971315
27.735018810688835	27.976326078867885
10.021972867065463	10.857849721213306
39.61095637957295	57.099281018502786
7.208843519703168	-5.538098237086699
27.629949726116504	27.808356950991286
4.4085067926619175	-1.0865687026937825
17.253770686448096	17.33761281807853
16.990446671787684	17.457685375955116
12.376147914803722	12.989230063960093
9.201382221632239	9.048877050747878
2.7803539334665395	2.83477157362744
13.909802598123209	15.635309434820426
8.395830891263662	9.243204380118158
17.591436333394466	18.072206842023885
7.212355556920555	-5.538649632437324
17.048919570206674	17.528320985498436
12.381419040809092	12.995096963616596
22.21664055733717	23.126301159524566
7.7945845449530475	11.078916101126682
33.10062105451797	33.43670528476569
8.391480149133415	9.23583465454359
12.132441104228656	12.789962508111024
7.804927427273014	11.113359167131337
33.06383785063721	33.40135738177507
20.347572225352177	19.73716938431906
16.989136215229244	17.454789074020265
5.599523454678176	5.455258983941186
21.650418065653863	22.894804227847157
0.6013481595591829	0.7711888735932872
13.161676386367864	15.194386304815085
8.395915726238302	9.239620193426253
21.717089456745075	22.9453609952078
0.5094671405344752	0.549583646694207
13.123789499539603	15.124787889158124
15.438150341100233	21.39763423133181
37.93867533200722	41.212818187834486
7.793642970863655	11.074346588247732
12.362586769453822	12.808372310341534
18.23069450261187	18.640091847079855
12.145140740412497	12.806779569812624
7.802755017178986	11.10861378956429
8.832427640513522	8.864264355140747
34.17833918147126	34.98857330061179
2.5650504354628945	2.7894634950249197
6.063774293039753	6.075806657560086
2.5681462615731534	2.7866229985339497
12.146237417917302	12.810627390032192
8.150538314727847	10.316529287281174
12.134312716914017	12.794612106863225
4.3326735600119655	4.492057517463976
12.352812579092651	12.810616323775829
21.896469408662217	22.552037665270426
13.563313404259532	14.139506592311134
20.38515059816993	19.71622829685037
8.833552789997777	8.865535467366684
34.18113379251774	34.98786230276285
13.145304490515004	15.16001930771
12.434537288410624	13.331706142157653
13.040768343168104	13.40844018261931
12.300710230637497	12.778428234764336
8.176345777780401	10.333162420778653
8.886781262695884	8.920563464875475
20.379668742937266	19.712221925751077
1.8239183690337701	1.9496859828633293
4.330407358229597	4.490919596105506
12.3572437569019	12.804803753443
20.40829565102473	19.753385449945565
11.689602665667406	12.154204305695174
15.508432319134458	17.55234478159486
12.441363274494716	13.334296613704566
9.03922433732269	9.86314851886057
12.26033723927384	12.727711572035643
15.50603320640758	17.552962530084027
12.458086658044204	13.363805284787638
12.427563131169038	13.326868730904232
30.82556495200813	31.62301888293263
22.445513597036157	23.25889547380608
12.210080585175612	12.654930921848816
9.862510126104834	10.173816981863116
20.365875144081535	20.597172662619954
20.406245231540698	19.754560007948616
12.205806502460177	12.65114289567208
8.822405687314097	9.084089008824652
8.833568403001363	8.867791238273954
20.63522033098089	21.768524453057704
1.823411586331682	1.9504329953141273
4.327266134417967	4.488184852734379
30.756564847777646	31.569839440684767
20.40026556106511	19.758352171892177
9.981620672606137	10.263573135497692
7.130713804528324	-8.097978070430914
5.807398596670844	9.572034596265851
9.019918279997396	9.85210947134356
1.8231632553459067	1.9527863741149503
21.89951284534006	22.55704702557392
7.065206121100376	-8.363875788105982
13.328817733266588	13.389238441451157
24.33620398939788	30.901118949320015
9.869163843797226	10.182198829144586
22.775578598238173	23.11430021021358
20.401093984158813	19.755116465156934
5.528996980220215	6.207782604593045
0.5011426746603184	0.5291668279804695
20.6519882077103	21.75912117366957
20.844212455815228	15.98471600983412
22.4144603909925	23.22522925434927
26.54215772060091	27.458119911022695
20.40422805457246	19.756173893713836
9.97605886973609	10.258937245004429
2.6429049041224877	2.673742105944223
13.402729731650066	13.46470953856811
33.39519483421025	32.73555113220715
24.390946185010772	30.937959412173274
10.486579661891687	10.765663330031083
26.54595512353434	27.459483142003226
6.219941932781783	7.4018394284590805
0.5361179970461406	0.6100446537289684
10.500087520096908	10.791370281099036
7.25100877041707	25.40561509574937
13.398514913912816	13.460347284767272
6.915409777012307	6.9496132358333185
0.29641116420844593	0.281409966497786
33.40750096798766	32.726994154398724
6.930473889724846	6.961455873481642
22.460448536246673	24.590543507561264
2.818455674174232	2.805417910127442
6.231311268882564	7.431500178427818
6.931584279965862	6.964269217893781
6.205388330289192	7.399923449990925
7.180713182549335	6.569994530667032

